Dynamic fairness - Breaking vicious cycles in automatic decision making

In recent years, machine learning techniques have been increasingly applied in sensitive decision making processes, raising fairness concerns. Past research has shown that machine learning may reproduce and even exacerbate human bias due to biased training data or flawed model assumptions, and thus may lead to discriminatory actions. To counteract such biased models, researchers have proposed multiple mathematical definitions of fairness according to which classifiers can be optimized. However, it has also been shown that the outcomes generated by some fairness notions may be unsatisfactory. In this contribution, we add to this research by considering decision making processes in time. We establish a theoretic model in which even perfectly accurate classifiers which adhere to almost all common fairness definitions lead to stable long-term inequalities due to vicious cycles. Only demographic parity, which enforces equal rates of positive decisions across groups, avoids these effects and establishes a virtuous cycle, which leads to perfectly accurate and fair classification in the long term.

==> exponential_deltas.csv <==
mu_C	mu_nC	u_alpha0.1_beta2	v_alpha0.1_beta2	u_alpha0.1_beta5	v_alpha0.1_beta5	u_alpha0.1_beta10	v_alpha0.1_beta10	u_alpha0.3_beta2	v_alpha0.3_beta2	u_alpha0.3_beta5	v_alpha0.3_beta5	u_alpha0.3_beta10	v_alpha0.3_beta10	u_alpha0.5_beta2	v_alpha0.5_beta2	u_alpha0.5_beta5	v_alpha0.5_beta5	u_alpha0.5_beta10	v_alpha0.5_beta10
0.01	0.01	0.332	0.332	0.832	0.832	1.67	1.67	0.33	0.33	0.83	0.83	1.66	1.66	0.328	0.328	0.828	0.828	1.66	1.66
0.01	0.5	-0.001	0.45	-0.001	1.2	-0.001	2.45	-0.003	0.35	-0.003	1.1	-0.003	2.35	-0.005	0.25	-0.005	1	-0.005	2.25
0.01	1	-0.001	0.4	-0.001	1.15	-0.001	2.4	-0.003	0.2	-0.003	0.95	-0.003	2.2	-0.005	2.22e-16	-0.005	0.75	-0.005	2
0.01	1.5	-0.001	0.35	-0.001	1.1	-0.001	2.35	-0.003	0.05	-0.003	0.8	-0.003	2.05	-0.005	-0.25	-0.005	0.5	-0.005	1.75
0.01	2	-0.001	0.3	-0.001	1.05	-0.001	2.3	-0.003	-0.1	-0.003	0.65	-0.003	1.9	-0.005	-0.5	-0.005	0.25	-0.005	1.5
0.01	2.5	-0.001	0.25	-0.001	1	-0.001	2.25	-0.003	-0.25	-0.003	0.5	-0.003	1.75	-0.005	-0.75	-0.005	4.44e-16	-0.005	1.25
0.01	3	-0.001	0.2	-0.001	0.95	-0.001	2.2	-0.003	-0.4	-0.003	0.35	-0.003	1.6	-0.005	-1	-0.005	-0.25	-0.005	1
0.01	3.5	-0.001	0.15	-0.001	0.9	-0.001	2.15	-0.003	-0.55	-0.003	0.2	-0.003	1.45	-0.005	-1.25	-0.005	-0.5	-0.005	0.75
0.01	4	-0.001	0.1	-0.001	0.85	-0.001	2.1	-0.003	-0.7	-0.003	0.05	-0.003	1.3	-0.005	-1.5	-0.005	-0.75	-0.005	0.5
0.01	4.5	-0.001	0.05	-0.001	0.8	-0.001	2.05	-0.003	-0.85	-0.003	-0.1	-0.003	1.15	-0.005	-1.75	-0.005	-1	-0.005	0.25
0.01	5	-0.001	0	-0.001	0.75	-0.001	2	-0.003	-1	-0.003	-0.25	-0.003	1	-0.005	-2	-0.005	-1.25	-0.005	8.88e-16
0.5	0.01	0.95	-0.001	2.45	-0.001	4.95	-0.001	0.85	-0.003	2.35	-0.003	4.85	-0.003	0.75	-0.005	2.25	-0.005	4.75	-0.005
0.5	0.5	0.283	0.283	0.783	0.783	1.62	1.62	0.183	0.183	0.683	0.683	1.52	1.52	0.0833	0.0833	0.583	0.583	1.42	1.42
0.5	1	0.051	0.349	0.203	1.02	0.455	2.15	-0.049	0.149	0.103	0.824	0.355	1.95	-0.149	-0.0505	0.00255	0.624	0.255	1.75
0.5	1.5	-0.0214	0.336	0.0216	1.06	0.0932	2.28	-0.121	0.0357	-0.0784	0.764	-0.00679	1.98	-0.221	-0.264	-0.178	0.464	-0.107	1.68
0.5	2	-0.0424	0.296	-0.0311	1.04	-0.0121	2.28	-0.142	-0.104	-0.131	0.641	-0.112	1.88	-0.242	-0.504	-0.231	0.241	-0.212	1.48
0.5	2.5	-0.0481	0.249	-0.0452	0.998	-0.0403	2.25	-0.148	-0.251	-0.145	0.498	-0.14	1.75	-0.248	-0.751	-0.245	-0.00242	-0.24	1.25
0.5	3	-0.0495	0.2	-0.0488	0.949	-0.0476	2.2	-0.15	-0.4	-0.149	0.349	-0.148	1.6	-0.25	-1	-0.249	-0.251	-0.248	0.999
0.5	3.5	-0.0499	0.15	-0.0497	0.9	-0.0494	2.15	-0.15	-0.55	-0.15	0.2	-0.149	1.45	-0.25	-1.25	-0.25	-0.5	-0.249	0.75
0.5	4	-0.05	0.1	-0.0499	0.85	-0.0498	2.1	-0.15	-0.7	-0.15	0.05	-0.15	1.3	-0.25	-1.5	-0.25	-0.75	-0.25	0.5
0.5	4.5	-0.05	0.05	-0.05	0.8	-0.05	2.05	-0.15	-0.85	-0.15	-0.1	-0.15	1.15	-0.25	-1.75	-0.25	-1	-0.25	0.25
0.5	5	-0.05	-9.54e-07	-0.05	0.75	-0.05	2	-0.15	-1	-0.15	-0.25	-0.15	1	-0.25	-2	-0.25	-1.25	-0.25	-4.77e-06
1	0.01	0.9	-0.001	2.4	-0.001	4.9	-0.001	0.7	-0.003	2.2	-0.003	4.7	-0.003	0.5	-0.005	2	-0.005	4.5	-0.005
1	0.5	0.518	0.141	1.45	0.427	2.99	0.905	0.318	0.041	1.25	0.327	2.79	0.805	0.118	-0.059	1.05	0.227	2.59	0.705
1	1	0.233	0.233	0.733	0.733	1.57	1.57	0.0333	0.0333	0.533	0.533	1.37	1.37	-0.167	-0.167	0.333	0.333	1.17	1.17
1	1.5	0.0842	0.258	0.361	0.87	0.821	1.89	-0.116	-0.0421	0.161	0.57	0.621	1.59	-0.316	-0.342	-0.0395	0.27	0.421	1.29
1	2	0.00102	0.249	0.153	0.924	0.405	2.05	-0.199	-0.151	-0.0474	0.524	0.205	1.65	-0.399	-0.551	-0.247	0.124	0.0051	1.25
1	2.5	-0.0456	0.223	0.0359	0.932	0.172	2.11	-0.246	-0.277	-0.164	0.432	-0.0282	1.61	-0.446	-0.777	-0.364	-0.0679	-0.228	1.11
1	3	-0.0714	0.186	-0.0284	0.914	0.0432	2.13	-0.271	-0.414	-0.228	0.314	-0.157	1.53	-0.471	-1.01	-0.428	-0.286	-0.357	0.928
1	3.5	-0.0852	0.143	-0.0629	0.881	-0.0259	2.11	-0.285	-0.557	-0.263	0.181	-0.226	1.41	-0.485	-1.26	-0.463	-0.519	-0.426	0.713
1	4	-0.0924	0.0962	-0.0811	0.841	-0.0621	2.08	-0.292	-0.704	-0.281	0.0405	-0.262	1.28	-0.492	-1.5	-0.481	-0.759	-0.462	0.481
1	4.5	-0.0962	0.0481	-0.0904	0.795	-0.0808	2.04	-0.296	-0.852	-0.29	-0.105	-0.281	1.14	-0.496	-1.75	-0.49	-1	-0.481	0.24
1	5	-0.0981	-0.000967	-0.0952	0.748	-0.0903	2	-0.298	-1	-0.295	-0.252	-0.29	0.995	-0.498	-2	-0.495	-1.25	-0.49	-0.00484
1.5	0.01	0.85	-0.001	2.35	-0.001	4.85	-0.001	0.55	-0.003	2.05	-0.003	4.55	-0.003	0.25	-0.005	1.75	-0.005	4.25	-0.005
1.5	0.5	0.621	0.0645	1.78	0.236	3.7	0.523	0.321	-0.0355	1.48	0.136	3.4	0.423	0.0209	-0.135	1.18	0.0364	3.1	0.323
1.5	1	0.35	0.15	1.1	0.525	2.35	1.15	0.05	-0.05	0.8	0.325	2.05	0.95	-0.25	-0.25	0.5	0.125	1.75	0.75
1.5	1.5	0.183	0.183	0.683	0.683	1.52	1.52	-0.117	-0.117	0.383	0.383	1.22	1.22	-0.417	-0.417	0.0833	0.0833	0.917	0.917
1.5	2	0.0744	0.188	0.411	0.769	0.972	1.74	-0.226	-0.212	0.111	0.369	0.672	1.34	-0.526	-0.612	-0.189	-0.0306	0.372	0.939
1.5	2.5	0.00104	0.174	0.228	0.811	0.605	1.87	-0.299	-0.326	-0.0724	0.311	0.305	1.37	-0.599	-0.826	-0.372	-0.189	0.00518	0.872
1.5	3	-0.049	0.149	0.103	0.824	0.355	1.95	-0.349	-0.451	-0.197	0.224	0.0551	1.35	-0.649	-1.05	-0.497	-0.376	-0.245	0.747
1.5	3.5	-0.083	0.117	0.0175	0.816	0.185	1.98	-0.383	-0.583	-0.283	0.116	-0.115	1.28	-0.683	-1.28	-0.583	-0.584	-0.415	0.583
1.5	4	-0.106	0.078	-0.04	0.795	0.07	1.99	-0.406	-0.722	-0.34	-0.005	-0.23	1.19	-0.706	-1.52	-0.64	-0.805	-0.53	0.39
1.5	4.5	-0.121	0.0357	-0.0784	0.764	-0.00679	1.98	-0.421	-0.864	-0.378	-0.136	-0.307	1.08	-0.721	-1.76	-0.678	-1.04	-0.607	0.178
1.5	5	-0.132	-0.00925	-0.104	0.727	-0.0575	1.95	-0.432	-1.01	-0.404	-0.273	-0.358	0.954	-0.732	-2.01	-0.704	-1.27	-0.658	-0.0462
2	0.01	0.8	-0.001	2.3	-0.001	4.8	-0.001	0.4	-0.003	1.9	-0.003	4.4	-0.003	0	-0.005	1.5	-0.005	4	-0.005
2	0.5	0.662	0.019	1.95	0.123	4.11	0.295	0.262	-0.081	1.55	0.0225	3.71	0.195	-0.138	-0.181	1.15	-0.0775	3.31	0.095
2	1	0.418	0.091	1.35	0.377	2.89	0.855	0.018	-0.109	0.945	0.177	2.49	0.655	-0.382	-0.309	0.545	-0.0225	2.09	0.455
2	1.5	0.251	0.125	0.927	0.536	2.05	1.22	-0.149	-0.175	0.527	0.236	1.65	0.923	-0.549	-0.475	0.127	-0.0637	1.25	0.623
2	2	0.133	0.133	0.633	0.633	1.47	1.47	-0.267	-0.267	0.233	0.233	1.07	1.07	-0.667	-0.667	-0.167	-0.167	0.667	0.667
2	2.5	0.0477	0.126	0.419	0.69	1.04	1.63	-0.352	-0.374	0.0193	0.19	0.639	1.13	-0.752	-0.874	-0.381	-0.31	0.239	0.631
2	3	-0.0158	0.108	0.261	0.72	0.721	1.74	-0.416	-0.492	-0.139	0.12	0.321	1.14	-0.816	-1.09	-0.539	-0.48	-0.079	0.539
2	3.5	-0.0633	0.0817	0.142	0.729	0.483	1.81	-0.463	-0.618	-0.258	0.0291	0.0834	1.11	-0.863	-1.32	-0.658	-0.671	-0.317	0.408
2	4	-0.099	0.0495	0.0526	0.724	0.305	1.85	-0.499	-0.751	-0.347	-0.0763	-0.0949	1.05	-0.899	-1.55	-0.747	-0.876	-0.495	0.247
2	4.5	-0.126	0.0129	-0.0143	0.707	0.171	1.86	-0.526	-0.887	-0.414	-0.193	-0.229	0.964	-0.926	-1.79	-0.814	-1.09	-0.629	0.0643
2	5	-0.146	-0.0272	-0.0641	0.682	0.0718	1.86	-0.546	-1.03	-0.464	-0.318	-0.328	0.864	-0.946	-2.03	-0.864	-1.32	-0.728	-0.136
2.5	0.01	0.75	-0.001	2.25	-0.001	4.75	-0.001	0.25	-0.003	1.75	-0.003	4.25	-0.003	-0.25	-0.005	1.25	-0.005	3.75	-0.005
2.5	0.5	0.668	-0.00918	2.05	0.0521	4.34	0.154	0.168	-0.109	1.55	-0.0479	3.84	0.0541	-0.332	-0.209	1.05	-0.148	3.34	-0.0459
2.5	1	0.455	0.0475	1.51	0.269	3.27	0.638	-0.045	-0.152	1.01	0.0688	2.77	0.438	-0.545	-0.352	0.512	-0.131	2.27	0.238
2.5	1.5	0.294	0.0782	1.11	0.42	2.47	0.991	-0.206	-0.222	0.609	0.12	1.97	0.691	-0.706	-0.522	0.109	-0.18	1.47	0.391
2.5	2	0.174	0.0879	0.811	0.52	1.87	1.24	-0.326	-0.312	0.311	0.12	1.37	0.839	-0.826	-0.712	-0.189	-0.28	0.871	0.439
2.5	2.5	0.0833	0.0833	0.583	0.583	1.42	1.42	-0.417	-0.417	0.0833	0.0833	0.917	0.917	-0.917	-0.917	-0.417	-0.417	0.417	0.417
2.5	3	0.0128	0.0686	0.407	0.621	1.06	1.54	-0.487	-0.531	-0.093	0.0215	0.564	0.943	-0.987	-1.13	-0.593	-0.579	0.0641	0.343
2.5	3.5	-0.0426	0.0463	0.269	0.641	0.787	1.63	-0.543	-0.654	-0.231	-0.0593	0.287	0.931	-1.04	-1.35	-0.731	-0.759	-0.213	0.231
2.5	4	-0.0865	0.0182	0.159	0.646	0.568	1.69	-0.586	-0.782	-0.341	-0.154	0.0677	0.891	-1.09	-1.58	-0.841	-0.954	-0.432	0.0911
2.5	4.5	-0.121	-0.0144	0.0718	0.639	0.394	1.73	-0.621	-0.914	-0.428	-0.261	-0.106	0.828	-1.12	-1.81	-0.928	-1.16	-0.606	-0.0718
2.5	5	-0.149	-0.0505	0.00255	0.624	0.255	1.75	-0.649	-1.05	-0.497	-0.376	-0.245	0.747	-1.15	-2.05	-0.997	-1.38	-0.745	-0.253
3	0.01	0.7	-0.001	2.2	-0.001	4.7	-0.001	0.1	-0.003	1.6	-0.003	4.1	-0.003	-0.5	-0.005	1	-0.005	3.5	-0.005
3	0.5	0.653	-0.0266	2.08	0.00858	4.47	0.0672	0.0531	-0.127	1.48	-0.0914	3.87	-0.0328	-0.547	-0.227	0.883	-0.191	3.27	-0.133
3	1	0.471	0.0145	1.63	0.186	3.55	0.473	-0.129	-0.185	1.03	-0.0136	2.95	0.273	-0.729	-0.385	0.427	-0.214	2.35	0.0727
3	1.5	0.318	0.041	1.25	0.327	2.79	0.805	-0.282	-0.259	0.645	0.0275	2.19	0.505	-0.882	-0.559	0.0451	-0.273	1.59	0.205
3	2	0.2	0.05	0.95	0.425	2.2	1.05	-0.4	-0.35	0.35	0.025	1.6	0.65	-1	-0.75	-0.25	-0.375	1	0.25
3	2.5	0.107	0.0463	0.718	0.491	1.74	1.23	-0.493	-0.454	0.118	-0.0092	1.14	0.732	-1.09	-0.954	-0.482	-0.509	0.537	0.232
3	3	0.0333	0.0333	0.533	0.533	1.37	1.37	-0.567	-0.567	-0.0667	-0.0667	0.767	0.767	-1.17	-1.17	-0.667	-0.667	0.167	0.167
3	3.5	-0.0266	0.0133	0.384	0.558	1.07	1.47	-0.627	-0.687	-0.216	-0.142	0.467	0.766	-1.23	-1.39	-0.816	-0.842	-0.133	0.0665
3	4	-0.0756	-0.0122	0.261	0.569	0.822	1.54	-0.676	-0.812	-0.339	-0.231	0.222	0.739	-1.28	-1.61	-0.939	-1.03	-0.378	-0.0611
3	4.5	-0.116	-0.0421	0.161	0.57	0.621	1.59	-0.716	-0.942	-0.439	-0.33	0.021	0.689	-1.32	-1.84	-1.04	-1.23	-0.579	-0.211
3	5	-0.149	-0.0755	0.0776	0.561	0.455	1.62	-0.749	-1.08	-0.522	-0.439	-0.145	0.622	-1.35	-2.08	-1.12	-1.44	-0.745	-0.378
3.5	0.01	0.65	-0.001	2.15	-0.001	4.65	-0.001	-0.05	-0.003	1.45	-0.003	3.95	-0.003	-0.75	-0.005	0.75	-0.005	3.25	-0.005
3.5	0.5	0.624	-0.037	2.09	-0.0175	4.52	0.015	-0.076	-0.137	1.39	-0.118	3.82	-0.085	-0.776	-0.237	0.685	-0.218	3.12	-0.185
3.5	1	0.472	-0.011	1.7	0.123	3.76	0.345	-0.228	-0.211	1	-0.0775	3.06	0.145	-0.928	-0.411	0.305	-0.277	2.36	-0.0549
3.5	1.5	0.329	0.0106	1.35	0.252	3.04	0.653	-0.371	-0.289	0.647	-0.0484	2.34	0.353	-1.07	-0.589	-0.0532	-0.348	1.64	0.0532
3.5	2	0.214	0.0181	1.06	0.345	2.47	0.891	-0.486	-0.382	0.359	-0.0547	1.77	0.491	-1.19	-0.782	-0.341	-0.455	1.07	0.0905
3.5	2.5	0.121	0.0144	0.828	0.411	2.01	1.07	-0.579	-0.486	0.128	-0.0891	1.31	0.572	-1.28	-0.986	-0.572	-0.589	0.606	0.0718
3.5	3	0.0458	0.00212	0.639	0.455	1.63	1.21	-0.654	-0.598	-0.0606	-0.145	0.929	0.611	-1.35	-1.2	-0.761	-0.745	0.229	0.0106
3.5	3.5	-0.0167	-0.0167	0.483	0.483	1.32	1.32	-0.717	-0.717	-0.217	-0.217	0.617	0.617	-1.42	-1.42	-0.917	-0.917	-0.0833	-0.0833
3.5	4	-0.0688	-0.0406	0.353	0.498	1.06	1.4	-0.769	-0.841	-0.347	-0.302	0.356	0.597	-1.47	-1.64	-1.05	-1.1	-0.344	-0.203
3.5	4.5	-0.113	-0.0687	0.244	0.503	0.837	1.46	-0.813	-0.969	-0.456	-0.397	0.137	0.556	-1.51	-1.87	-1.16	-1.3	-0.563	-0.344
3.5	5	-0.15	-0.1	0.151	0.499	0.652	1.5	-0.85	-1.1	-0.549	-0.501	-0.0475	0.499	-1.55	-2.1	-1.25	-1.5	-0.748	-0.501
4	0.01	0.6	-0.001	2.1	-0.001	4.6	-0.001	-0.2	-0.003	1.3	-0.003	3.8	-0.003	-1	-0.005	0.5	-0.005	3	-0.005
4	0.5	0.586	-0.043	2.07	-0.0325	4.53	-0.0151	-0.214	-0.143	1.27	-0.133	3.73	-0.115	-1.01	-0.243	0.465	-0.233	2.93	-0.215
4	1	0.462	-0.031	1.75	0.0725	3.91	0.245	-0.338	-0.231	0.955	-0.127	3.11	0.045	-1.14	-0.431	0.155	-0.327	2.31	-0.155
4	1.5	0.329	-0.0145	1.42	0.189	3.24	0.528	-0.471	-0.314	0.622	-0.111	2.44	0.228	-1.27	-0.614	-0.178	-0.411	1.64	-0.0723
4	2	0.218	-0.00902	1.15	0.277	2.69	0.755	-0.582	-0.409	0.345	-0.123	1.89	0.355	-1.38	-0.809	-0.455	-0.523	1.09	-0.0451
4	2.5	0.127	-0.0134	0.917	0.342	2.23	0.933	-0.673	-0.513	0.117	-0.158	1.43	0.433	-1.47	-1.01	-0.683	-0.658	0.634	-0.067
4	3	0.051	-0.0255	0.727	0.386	1.85	1.07	-0.749	-0.625	-0.0725	-0.214	1.05	0.473	-1.55	-1.23	-0.873	-0.814	0.255	-0.127
4	3.5	-0.0127	-0.0437	0.568	0.416	1.54	1.18	-0.813	-0.744	-0.232	-0.284	0.737	0.482	-1.61	-1.44	-1.03	-0.984	-0.0634	-0.218
4	4	-0.0667	-0.0667	0.433	0.433	1.27	1.27	-0.867	-0.867	-0.367	-0.367	0.467	0.467	-1.67	-1.67	-1.17	-1.17	-0.333	-0.333
4	4.5	-0.113	-0.0936	0.318	0.441	1.04	1.33	-0.913	-0.994	-0.482	-0.459	0.236	0.432	-1.71	-1.89	-1.28	-1.36	-0.564	-0.468
4	5	-0.152	-0.124	0.219	0.44	0.839	1.38	-0.952	-1.12	-0.581	-0.56	0.0385	0.381	-1.75	-2.12	-1.38	-1.56	-0.761	-0.619
4.5	0.01	0.55	-0.001	2.05	-0.001	4.55	-0.001	-0.35	-0.003	1.15	-0.003	3.65	-0.003	-1.25	-0.005	0.25	-0.005	2.75	-0.005
4.5	0.5	0.543	-0.0463	2.03	-0.0409	4.51	-0.0317	-0.357	-0.146	1.13	-0.141	3.61	-0.132	-1.26	-0.246	0.232	-0.241	2.71	-0.232
4.5	1	0.443	-0.0467	1.78	0.0331	4.02	0.166	-0.457	-0.247	0.884	-0.167	3.12	-0.0337	-1.36	-0.447	-0.0163	-0.367	2.22	-0.234
4.5	1.5	0.321	-0.0355	1.48	0.136	3.4	0.423	-0.579	-0.335	0.577	-0.164	2.5	0.123	-1.48	-0.635	-0.323	-0.464	1.6	-0.177
4.5	2	0.215	-0.0323	1.21	0.219	2.87	0.638	-0.685	-0.432	0.312	-0.181	1.97	0.238	-1.59	-0.832	-0.588	-0.581	1.07	-0.162
4.5	2.5	0.125	-0.0377	0.988	0.281	2.43	0.812	-0.775	-0.538	0.0883	-0.219	1.53	0.312	-1.67	-1.04	-0.812	-0.719	0.627	-0.188
4.5	3	0.05	-0.05	0.8	0.325	2.05	0.95	-0.85	-0.65	-0.1	-0.275	1.15	0.35	-1.75	-1.25	-1	-0.875	0.25	-0.25
4.5	3.5	-0.0141	-0.0679	0.64	0.355	1.73	1.06	-0.914	-0.768	-0.26	-0.345	0.829	0.36	-1.81	-1.47	-1.16	-1.04	-0.0705	-0.34
4.5	4	-0.0691	-0.0904	0.502	0.374	1.45	1.15	-0.969	-0.89	-0.398	-0.426	0.554	0.348	-1.87	-1.69	-1.3	-1.23	-0.346	-0.452
4.5	4.5	-0.117	-0.117	0.383	0.383	1.22	1.22	-1.02	-1.02	-0.517	-0.517	0.317	0.317	-1.92	-1.92	-1.42	-1.42	-0.583	-0.583
4.5	5	-0.158	-0.146	0.28	0.385	1.01	1.27	-1.06	-1.15	-0.62	-0.615	0.11	0.27	-1.96	-2.15	-1.52	-1.62	-0.79	-0.73
5	0.01	0.5	-0.001	2	-0.001	4.5	-0.001	-0.5	-0.003	1	-0.003	3.5	-0.003	-1.5	-0.005	0	-0.005	2.5	-0.005
5	0.5	0.496	-0.0481	1.99	-0.0453	4.48	-0.0406	-0.504	-0.148	0.991	-0.145	3.48	-0.141	-1.5	-0.248	-0.0094	-0.245	2.48	-0.241
5	1	0.418	-0.0592	1.8	0.00206	4.09	0.104	-0.582	-0.259	0.796	-0.198	3.09	-0.0959	-1.58	-0.459	-0.204	-0.398	2.09	-0.296
5	1.5	0.306	-0.0532	1.52	0.0921	3.53	0.334	-0.694	-0.353	0.516	-0.208	2.53	0.0341	-1.69	-0.653	-0.484	-0.508	1.53	-0.266
5	2	0.205	-0.0525	1.26	0.169	3.02	0.538	-0.795	-0.452	0.262	-0.231	2.02	0.138	-1.8	-0.852	-0.738	-0.631	1.02	-0.262
5	2.5	0.118	-0.059	1.05	0.227	2.59	0.705	-0.882	-0.559	0.0451	-0.273	1.59	0.205	-1.88	-1.06	-0.955	-0.773	0.59	-0.295
5	3	0.0437	-0.0718	0.859	0.27	2.22	0.841	-0.956	-0.672	-0.141	-0.33	1.22	0.241	-1.96	-1.27	-1.14	-0.93	0.218	-0.359
5	3.5	-0.0203	-0.0898	0.699	0.3	1.9	0.951	-1.02	-0.79	-0.301	-0.4	0.898	0.251	-2.02	-1.49	-1.3	-1.1	-0.102	-0.449
5	4	-0.0758	-0.112	0.561	0.32	1.62	1.04	-1.08	-0.912	-0.439	-0.48	0.621	0.239	-2.08	-1.71	-1.44	-1.28	-0.379	-0.561
5	4.5	-0.124	-0.138	0.44	0.33	1.38	1.11	-1.12	-1.04	-0.56	-0.57	0.379	0.21	-2.12	-1.94	-1.56	-1.47	-0.621	-0.69
5	5	-0.167	-0.167	0.333	0.333	1.17	1.17	-1.17	-1.17	-0.667	-0.667	0.167	0.167	-2.17	-2.17	-1.67	-1.67	-0.833	-0.833


==> exponential_dp_deltas.csv <==
mu_C	mu_nC	u_alpha0.1_beta2	v_alpha0.1_beta2	u_alpha0.1_beta5	v_alpha0.1_beta5	u_alpha0.1_beta10	v_alpha0.1_beta10	u_alpha0.3_beta2	v_alpha0.3_beta2	u_alpha0.3_beta5	v_alpha0.3_beta5	u_alpha0.3_beta10	v_alpha0.3_beta10	u_alpha0.5_beta2	v_alpha0.5_beta2	u_alpha0.5_beta5	v_alpha0.5_beta5	u_alpha0.5_beta10	v_alpha0.5_beta10
0.01	0.01	0.332	0.332	0.832	0.832	1.67	1.67	0.33	0.33	0.83	0.83	1.66	1.66	0.328	0.328	0.828	0.828	1.66	1.66
0.01	0.5	0.332	0.283	0.832	0.783	1.67	1.62	0.33	0.183	0.83	0.683	1.66	1.52	0.328	0.0833	0.828	0.583	1.66	1.42
0.01	1	0.332	0.233	0.832	0.733	1.67	1.57	0.33	0.0333	0.83	0.533	1.66	1.37	0.328	-0.167	0.828	0.333	1.66	1.17
0.01	1.5	0.332	0.183	0.832	0.683	1.67	1.52	0.33	-0.117	0.83	0.383	1.66	1.22	0.328	-0.417	0.828	0.0833	1.66	0.917
0.01	2	0.332	0.133	0.832	0.633	1.67	1.47	0.33	-0.267	0.83	0.233	1.66	1.07	0.328	-0.667	0.828	-0.167	1.66	0.667
0.01	2.5	0.332	0.0833	0.832	0.583	1.67	1.42	0.33	-0.417	0.83	0.0833	1.66	0.917	0.328	-0.917	0.828	-0.417	1.66	0.417
0.01	3	0.332	0.0333	0.832	0.533	1.67	1.37	0.33	-0.567	0.83	-0.0667	1.66	0.767	0.328	-1.17	0.828	-0.667	1.66	0.167
0.01	3.5	0.332	-0.0167	0.832	0.483	1.67	1.32	0.33	-0.717	0.83	-0.217	1.66	0.617	0.328	-1.42	0.828	-0.917	1.66	-0.0833
0.01	4	0.332	-0.0667	0.832	0.433	1.67	1.27	0.33	-0.867	0.83	-0.367	1.66	0.467	0.328	-1.67	0.828	-1.17	1.66	-0.333
0.01	4.5	0.332	-0.117	0.832	0.383	1.67	1.22	0.33	-1.02	0.83	-0.517	1.66	0.317	0.328	-1.92	0.828	-1.42	1.66	-0.583
0.01	5	0.332	-0.167	0.832	0.333	1.67	1.17	0.33	-1.17	0.83	-0.667	1.66	0.167	0.328	-2.17	0.828	-1.67	1.66	-0.833
0.5	0.01	0.283	0.332	0.783	0.832	1.62	1.67	0.183	0.33	0.683	0.83	1.52	1.66	0.0833	0.328	0.583	0.828	1.42	1.66
0.5	0.5	0.283	0.283	0.783	0.783	1.62	1.62	0.183	0.183	0.683	0.683	1.52	1.52	0.0833	0.0833	0.583	0.583	1.42	1.42
0.5	1	0.283	0.233	0.783	0.733	1.62	1.57	0.183	0.0333	0.683	0.533	1.52	1.37	0.0833	-0.167	0.583	0.333	1.42	1.17
0.5	1.5	0.283	0.183	0.783	0.683	1.62	1.52	0.183	-0.117	0.683	0.383	1.52	1.22	0.0833	-0.417	0.583	0.0833	1.42	0.917
0.5	2	0.283	0.133	0.783	0.633	1.62	1.47	0.183	-0.267	0.683	0.233	1.52	1.07	0.0833	-0.667	0.583	-0.167	1.42	0.667
0.5	2.5	0.283	0.0833	0.783	0.583	1.62	1.42	0.183	-0.417	0.683	0.0833	1.52	0.917	0.0833	-0.917	0.583	-0.417	1.42	0.417
0.5	3	0.283	0.0333	0.783	0.533	1.62	1.37	0.183	-0.567	0.683	-0.0667	1.52	0.767	0.0833	-1.17	0.583	-0.667	1.42	0.167
0.5	3.5	0.283	-0.0167	0.783	0.483	1.62	1.32	0.183	-0.717	0.683	-0.217	1.52	0.617	0.0833	-1.42	0.583	-0.917	1.42	-0.0833
0.5	4	0.283	-0.0667	0.783	0.433	1.62	1.27	0.183	-0.867	0.683	-0.367	1.52	0.467	0.0833	-1.67	0.583	-1.17	1.42	-0.333
0.5	4.5	0.283	-0.117	0.783	0.383	1.62	1.22	0.183	-1.02	0.683	-0.517	1.52	0.317	0.0833	-1.92	0.583	-1.42	1.42	-0.583
0.5	5	0.283	-0.167	0.783	0.333	1.62	1.17	0.183	-1.17	0.683	-0.667	1.52	0.167	0.0833	-2.17	0.583	-1.67	1.42	-0.833
1	0.01	0.233	0.332	0.733	0.832	1.57	1.67	0.0333	0.33	0.533	0.83	1.37	1.66	-0.167	0.328	0.333	0.828	1.17	1.66
1	0.5	0.233	0.283	0.733	0.783	1.57	1.62	0.0333	0.183	0.533	0.683	1.37	1.52	-0.167	0.0833	0.333	0.583	1.17	1.42
1	1	0.233	0.233	0.733	0.733	1.57	1.57	0.0333	0.0333	0.533	0.533	1.37	1.37	-0.167	-0.167	0.333	0.333	1.17	1.17
1	1.5	0.233	0.183	0.733	0.683	1.57	1.52	0.0333	-0.117	0.533	0.383	1.37	1.22	-0.167	-0.417	0.333	0.0833	1.17	0.917
1	2	0.233	0.133	0.733	0.633	1.57	1.47	0.0333	-0.267	0.533	0.233	1.37	1.07	-0.167	-0.667	0.333	-0.167	1.17	0.667
1	2.5	0.233	0.0833	0.733	0.583	1.57	1.42	0.0333	-0.417	0.533	0.0833	1.37	0.917	-0.167	-0.917	0.333	-0.417	1.17	0.417
1	3	0.233	0.0333	0.733	0.533	1.57	1.37	0.0333	-0.567	0.533	-0.0667	1.37	0.767	-0.167	-1.17	0.333	-0.667	1.17	0.167
1	3.5	0.233	-0.0167	0.733	0.483	1.57	1.32	0.0333	-0.717	0.533	-0.217	1.37	0.617	-0.167	-1.42	0.333	-0.917	1.17	-0.0833
1	4	0.233	-0.0667	0.733	0.433	1.57	1.27	0.0333	-0.867	0.533	-0.367	1.37	0.467	-0.167	-1.67	0.333	-1.17	1.17	-0.333
1	4.5	0.233	-0.117	0.733	0.383	1.57	1.22	0.0333	-1.02	0.533	-0.517	1.37	0.317	-0.167	-1.92	0.333	-1.42	1.17	-0.583
1	5	0.233	-0.167	0.733	0.333	1.57	1.17	0.0333	-1.17	0.533	-0.667	1.37	0.167	-0.167	-2.17	0.333	-1.67	1.17	-0.833
1.5	0.01	0.183	0.332	0.683	0.832	1.52	1.67	-0.117	0.33	0.383	0.83	1.22	1.66	-0.417	0.328	0.0833	0.828	0.917	1.66
1.5	0.5	0.183	0.283	0.683	0.783	1.52	1.62	-0.117	0.183	0.383	0.683	1.22	1.52	-0.417	0.0833	0.0833	0.583	0.917	1.42
1.5	1	0.183	0.233	0.683	0.733	1.52	1.57	-0.117	0.0333	0.383	0.533	1.22	1.37	-0.417	-0.167	0.0833	0.333	0.917	1.17
1.5	1.5	0.183	0.183	0.683	0.683	1.52	1.52	-0.117	-0.117	0.383	0.383	1.22	1.22	-0.417	-0.417	0.0833	0.0833	0.917	0.917
1.5	2	0.183	0.133	0.683	0.633	1.52	1.47	-0.117	-0.267	0.383	0.233	1.22	1.07	-0.417	-0.667	0.0833	-0.167	0.917	0.667
1.5	2.5	0.183	0.0833	0.683	0.583	1.52	1.42	-0.117	-0.417	0.383	0.0833	1.22	0.917	-0.417	-0.917	0.0833	-0.417	0.917	0.417
1.5	3	0.183	0.0333	0.683	0.533	1.52	1.37	-0.117	-0.567	0.383	-0.0667	1.22	0.767	-0.417	-1.17	0.0833	-0.667	0.917	0.167
1.5	3.5	0.183	-0.0167	0.683	0.483	1.52	1.32	-0.117	-0.717	0.383	-0.217	1.22	0.617	-0.417	-1.42	0.0833	-0.917	0.917	-0.0833
1.5	4	0.183	-0.0667	0.683	0.433	1.52	1.27	-0.117	-0.867	0.383	-0.367	1.22	0.467	-0.417	-1.67	0.0833	-1.17	0.917	-0.333
1.5	4.5	0.183	-0.117	0.683	0.383	1.52	1.22	-0.117	-1.02	0.383	-0.517	1.22	0.317	-0.417	-1.92	0.0833	-1.42	0.917	-0.583
1.5	5	0.183	-0.167	0.683	0.333	1.52	1.17	-0.117	-1.17	0.383	-0.667	1.22	0.167	-0.417	-2.17	0.0833	-1.67	0.917	-0.833
2	0.01	0.133	0.332	0.633	0.832	1.47	1.67	-0.267	0.33	0.233	0.83	1.07	1.66	-0.667	0.328	-0.167	0.828	0.667	1.66
2	0.5	0.133	0.283	0.633	0.783	1.47	1.62	-0.267	0.183	0.233	0.683	1.07	1.52	-0.667	0.0833	-0.167	0.583	0.667	1.42
2	1	0.133	0.233	0.633	0.733	1.47	1.57	-0.267	0.0333	0.233	0.533	1.07	1.37	-0.667	-0.167	-0.167	0.333	0.667	1.17
2	1.5	0.133	0.183	0.633	0.683	1.47	1.52	-0.267	-0.117	0.233	0.383	1.07	1.22	-0.667	-0.417	-0.167	0.0833	0.667	0.917
2	2	0.133	0.133	0.633	0.633	1.47	1.47	-0.267	-0.267	0.233	0.233	1.07	1.07	-0.667	-0.667	-0.167	-0.167	0.667	0.667
2	2.5	0.133	0.0833	0.633	0.583	1.47	1.42	-0.267	-0.417	0.233	0.0833	1.07	0.917	-0.667	-0.917	-0.167	-0.417	0.667	0.417
2	3	0.133	0.0333	0.633	0.533	1.47	1.37	-0.267	-0.567	0.233	-0.0667	1.07	0.767	-0.667	-1.17	-0.167	-0.667	0.667	0.167
2	3.5	0.133	-0.0167	0.633	0.483	1.47	1.32	-0.267	-0.717	0.233	-0.217	1.07	0.617	-0.667	-1.42	-0.167	-0.917	0.667	-0.0833
2	4	0.133	-0.0667	0.633	0.433	1.47	1.27	-0.267	-0.867	0.233	-0.367	1.07	0.467	-0.667	-1.67	-0.167	-1.17	0.667	-0.333
2	4.5	0.133	-0.117	0.633	0.383	1.47	1.22	-0.267	-1.02	0.233	-0.517	1.07	0.317	-0.667	-1.92	-0.167	-1.42	0.667	-0.583
2	5	0.133	-0.167	0.633	0.333	1.47	1.17	-0.267	-1.17	0.233	-0.667	1.07	0.167	-0.667	-2.17	-0.167	-1.67	0.667	-0.833
2.5	0.01	0.0833	0.332	0.583	0.832	1.42	1.67	-0.417	0.33	0.0833	0.83	0.917	1.66	-0.917	0.328	-0.417	0.828	0.417	1.66
2.5	0.5	0.0833	0.283	0.583	0.783	1.42	1.62	-0.417	0.183	0.0833	0.683	0.917	1.52	-0.917	0.0833	-0.417	0.583	0.417	1.42
2.5	1	0.0833	0.233	0.583	0.733	1.42	1.57	-0.417	0.0333	0.0833	0.533	0.917	1.37	-0.917	-0.167	-0.417	0.333	0.417	1.17
2.5	1.5	0.0833	0.183	0.583	0.683	1.42	1.52	-0.417	-0.117	0.0833	0.383	0.917	1.22	-0.917	-0.417	-0.417	0.0833	0.417	0.917
2.5	2	0.0833	0.133	0.583	0.633	1.42	1.47	-0.417	-0.267	0.0833	0.233	0.917	1.07	-0.917	-0.667	-0.417	-0.167	0.417	0.667
2.5	2.5	0.0833	0.0833	0.583	0.583	1.42	1.42	-0.417	-0.417	0.0833	0.0833	0.917	0.917	-0.917	-0.917	-0.417	-0.417	0.417	0.417
2.5	3	0.0833	0.0333	0.583	0.533	1.42	1.37	-0.417	-0.567	0.0833	-0.0667	0.917	0.767	-0.917	-1.17	-0.417	-0.667	0.417	0.167
2.5	3.5	0.0833	-0.0167	0.583	0.483	1.42	1.32	-0.417	-0.717	0.0833	-0.217	0.917	0.617	-0.917	-1.42	-0.417	-0.917	0.417	-0.0833
2.5	4	0.0833	-0.0667	0.583	0.433	1.42	1.27	-0.417	-0.867	0.0833	-0.367	0.917	0.467	-0.917	-1.67	-0.417	-1.17	0.417	-0.333
2.5	4.5	0.0833	-0.117	0.583	0.383	1.42	1.22	-0.417	-1.02	0.0833	-0.517	0.917	0.317	-0.917	-1.92	-0.417	-1.42	0.417	-0.583
2.5	5	0.0833	-0.167	0.583	0.333	1.42	1.17	-0.417	-1.17	0.0833	-0.667	0.917	0.167	-0.917	-2.17	-0.417	-1.67	0.417	-0.833
3	0.01	0.0333	0.332	0.533	0.832	1.37	1.67	-0.567	0.33	-0.0667	0.83	0.767	1.66	-1.17	0.328	-0.667	0.828	0.167	1.66
3	0.5	0.0333	0.283	0.533	0.783	1.37	1.62	-0.567	0.183	-0.0667	0.683	0.767	1.52	-1.17	0.0833	-0.667	0.583	0.167	1.42
3	1	0.0333	0.233	0.533	0.733	1.37	1.57	-0.567	0.0333	-0.0667	0.533	0.767	1.37	-1.17	-0.167	-0.667	0.333	0.167	1.17
3	1.5	0.0333	0.183	0.533	0.683	1.37	1.52	-0.567	-0.117	-0.0667	0.383	0.767	1.22	-1.17	-0.417	-0.667	0.0833	0.167	0.917
3	2	0.0333	0.133	0.533	0.633	1.37	1.47	-0.567	-0.267	-0.0667	0.233	0.767	1.07	-1.17	-0.667	-0.667	-0.167	0.167	0.667
3	2.5	0.0333	0.0833	0.533	0.583	1.37	1.42	-0.567	-0.417	-0.0667	0.0833	0.767	0.917	-1.17	-0.917	-0.667	-0.417	0.167	0.417
3	3	0.0333	0.0333	0.533	0.533	1.37	1.37	-0.567	-0.567	-0.0667	-0.0667	0.767	0.767	-1.17	-1.17	-0.667	-0.667	0.167	0.167
3	3.5	0.0333	-0.0167	0.533	0.483	1.37	1.32	-0.567	-0.717	-0.0667	-0.217	0.767	0.617	-1.17	-1.42	-0.667	-0.917	0.167	-0.0833
3	4	0.0333	-0.0667	0.533	0.433	1.37	1.27	-0.567	-0.867	-0.0667	-0.367	0.767	0.467	-1.17	-1.67	-0.667	-1.17	0.167	-0.333
3	4.5	0.0333	-0.117	0.533	0.383	1.37	1.22	-0.567	-1.02	-0.0667	-0.517	0.767	0.317	-1.17	-1.92	-0.667	-1.42	0.167	-0.583
3	5	0.0333	-0.167	0.533	0.333	1.37	1.17	-0.567	-1.17	-0.0667	-0.667	0.767	0.167	-1.17	-2.17	-0.667	-1.67	0.167	-0.833
3.5	0.01	-0.0167	0.332	0.483	0.832	1.32	1.67	-0.717	0.33	-0.217	0.83	0.617	1.66	-1.42	0.328	-0.917	0.828	-0.0833	1.66
3.5	0.5	-0.0167	0.283	0.483	0.783	1.32	1.62	-0.717	0.183	-0.217	0.683	0.617	1.52	-1.42	0.0833	-0.917	0.583	-0.0833	1.42
3.5	1	-0.0167	0.233	0.483	0.733	1.32	1.57	-0.717	0.0333	-0.217	0.533	0.617	1.37	-1.42	-0.167	-0.917	0.333	-0.0833	1.17
3.5	1.5	-0.0167	0.183	0.483	0.683	1.32	1.52	-0.717	-0.117	-0.217	0.383	0.617	1.22	-1.42	-0.417	-0.917	0.0833	-0.0833	0.917
3.5	2	-0.0167	0.133	0.483	0.633	1.32	1.47	-0.717	-0.267	-0.217	0.233	0.617	1.07	-1.42	-0.667	-0.917	-0.167	-0.0833	0.667
3.5	2.5	-0.0167	0.0833	0.483	0.583	1.32	1.42	-0.717	-0.417	-0.217	0.0833	0.617	0.917	-1.42	-0.917	-0.917	-0.417	-0.0833	0.417
3.5	3	-0.0167	0.0333	0.483	0.533	1.32	1.37	-0.717	-0.567	-0.217	-0.0667	0.617	0.767	-1.42	-1.17	-0.917	-0.667	-0.0833	0.167
3.5	3.5	-0.0167	-0.0167	0.483	0.483	1.32	1.32	-0.717	-0.717	-0.217	-0.217	0.617	0.617	-1.42	-1.42	-0.917	-0.917	-0.0833	-0.0833
3.5	4	-0.0167	-0.0667	0.483	0.433	1.32	1.27	-0.717	-0.867	-0.217	-0.367	0.617	0.467	-1.42	-1.67	-0.917	-1.17	-0.0833	-0.333
3.5	4.5	-0.0167	-0.117	0.483	0.383	1.32	1.22	-0.717	-1.02	-0.217	-0.517	0.617	0.317	-1.42	-1.92	-0.917	-1.42	-0.0833	-0.583
3.5	5	-0.0167	-0.167	0.483	0.333	1.32	1.17	-0.717	-1.17	-0.217	-0.667	0.617	0.167	-1.42	-2.17	-0.917	-1.67	-0.0833	-0.833
4	0.01	-0.0667	0.332	0.433	0.832	1.27	1.67	-0.867	0.33	-0.367	0.83	0.467	1.66	-1.67	0.328	-1.17	0.828	-0.333	1.66
4	0.5	-0.0667	0.283	0.433	0.783	1.27	1.62	-0.867	0.183	-0.367	0.683	0.467	1.52	-1.67	0.0833	-1.17	0.583	-0.333	1.42
4	1	-0.0667	0.233	0.433	0.733	1.27	1.57	-0.867	0.0333	-0.367	0.533	0.467	1.37	-1.67	-0.167	-1.17	0.333	-0.333	1.17
4	1.5	-0.0667	0.183	0.433	0.683	1.27	1.52	-0.867	-0.117	-0.367	0.383	0.467	1.22	-1.67	-0.417	-1.17	0.0833	-0.333	0.917
4	2	-0.0667	0.133	0.433	0.633	1.27	1.47	-0.867	-0.267	-0.367	0.233	0.467	1.07	-1.67	-0.667	-1.17	-0.167	-0.333	0.667
4	2.5	-0.0667	0.0833	0.433	0.583	1.27	1.42	-0.867	-0.417	-0.367	0.0833	0.467	0.917	-1.67	-0.917	-1.17	-0.417	-0.333	0.417
4	3	-0.0667	0.0333	0.433	0.533	1.27	1.37	-0.867	-0.567	-0.367	-0.0667	0.467	0.767	-1.67	-1.17	-1.17	-0.667	-0.333	0.167
4	3.5	-0.0667	-0.0167	0.433	0.483	1.27	1.32	-0.867	-0.717	-0.367	-0.217	0.467	0.617	-1.67	-1.42	-1.17	-0.917	-0.333	-0.0833
4	4	-0.0667	-0.0667	0.433	0.433	1.27	1.27	-0.867	-0.867	-0.367	-0.367	0.467	0.467	-1.67	-1.67	-1.17	-1.17	-0.333	-0.333
4	4.5	-0.0667	-0.117	0.433	0.383	1.27	1.22	-0.867	-1.02	-0.367	-0.517	0.467	0.317	-1.67	-1.92	-1.17	-1.42	-0.333	-0.583
4	5	-0.0667	-0.167	0.433	0.333	1.27	1.17	-0.867	-1.17	-0.367	-0.667	0.467	0.167	-1.67	-2.17	-1.17	-1.67	-0.333	-0.833
4.5	0.01	-0.117	0.332	0.383	0.832	1.22	1.67	-1.02	0.33	-0.517	0.83	0.317	1.66	-1.92	0.328	-1.42	0.828	-0.583	1.66
4.5	0.5	-0.117	0.283	0.383	0.783	1.22	1.62	-1.02	0.183	-0.517	0.683	0.317	1.52	-1.92	0.0833	-1.42	0.583	-0.583	1.42
4.5	1	-0.117	0.233	0.383	0.733	1.22	1.57	-1.02	0.0333	-0.517	0.533	0.317	1.37	-1.92	-0.167	-1.42	0.333	-0.583	1.17
4.5	1.5	-0.117	0.183	0.383	0.683	1.22	1.52	-1.02	-0.117	-0.517	0.383	0.317	1.22	-1.92	-0.417	-1.42	0.0833	-0.583	0.917
4.5	2	-0.117	0.133	0.383	0.633	1.22	1.47	-1.02	-0.267	-0.517	0.233	0.317	1.07	-1.92	-0.667	-1.42	-0.167	-0.583	0.667
4.5	2.5	-0.117	0.0833	0.383	0.583	1.22	1.42	-1.02	-0.417	-0.517	0.0833	0.317	0.917	-1.92	-0.917	-1.42	-0.417	-0.583	0.417
4.5	3	-0.117	0.0333	0.383	0.533	1.22	1.37	-1.02	-0.567	-0.517	-0.0667	0.317	0.767	-1.92	-1.17	-1.42	-0.667	-0.583	0.167
4.5	3.5	-0.117	-0.0167	0.383	0.483	1.22	1.32	-1.02	-0.717	-0.517	-0.217	0.317	0.617	-1.92	-1.42	-1.42	-0.917	-0.583	-0.0833
4.5	4	-0.117	-0.0667	0.383	0.433	1.22	1.27	-1.02	-0.867	-0.517	-0.367	0.317	0.467	-1.92	-1.67	-1.42	-1.17	-0.583	-0.333
4.5	4.5	-0.117	-0.117	0.383	0.383	1.22	1.22	-1.02	-1.02	-0.517	-0.517	0.317	0.317	-1.92	-1.92	-1.42	-1.42	-0.583	-0.583
4.5	5	-0.117	-0.167	0.383	0.333	1.22	1.17	-1.02	-1.17	-0.517	-0.667	0.317	0.167	-1.92	-2.17	-1.42	-1.67	-0.583	-0.833
5	0.01	-0.167	0.332	0.333	0.832	1.17	1.67	-1.17	0.33	-0.667	0.83	0.167	1.66	-2.17	0.328	-1.67	0.828	-0.833	1.66
5	0.5	-0.167	0.283	0.333	0.783	1.17	1.62	-1.17	0.183	-0.667	0.683	0.167	1.52	-2.17	0.0833	-1.67	0.583	-0.833	1.42
5	1	-0.167	0.233	0.333	0.733	1.17	1.57	-1.17	0.0333	-0.667	0.533	0.167	1.37	-2.17	-0.167	-1.67	0.333	-0.833	1.17
5	1.5	-0.167	0.183	0.333	0.683	1.17	1.52	-1.17	-0.117	-0.667	0.383	0.167	1.22	-2.17	-0.417	-1.67	0.0833	-0.833	0.917
5	2	-0.167	0.133	0.333	0.633	1.17	1.47	-1.17	-0.267	-0.667	0.233	0.167	1.07	-2.17	-0.667	-1.67	-0.167	-0.833	0.667
5	2.5	-0.167	0.0833	0.333	0.583	1.17	1.42	-1.17	-0.417	-0.667	0.0833	0.167	0.917	-2.17	-0.917	-1.67	-0.417	-0.833	0.417
5	3	-0.167	0.0333	0.333	0.533	1.17	1.37	-1.17	-0.567	-0.667	-0.0667	0.167	0.767	-2.17	-1.17	-1.67	-0.667	-0.833	0.167
5	3.5	-0.167	-0.0167	0.333	0.483	1.17	1.32	-1.17	-0.717	-0.667	-0.217	0.167	0.617	-2.17	-1.42	-1.67	-0.917	-0.833	-0.0833
5	4	-0.167	-0.0667	0.333	0.433	1.17	1.27	-1.17	-0.867	-0.667	-0.367	0.167	0.467	-2.17	-1.67	-1.67	-1.17	-0.833	-0.333
5	4.5	-0.167	-0.117	0.333	0.383	1.17	1.22	-1.17	-1.02	-0.667	-0.517	0.167	0.317	-2.17	-1.92	-1.67	-1.42	-0.833	-0.583
5	5	-0.167	-0.167	0.333	0.333	1.17	1.17	-1.17	-1.17	-0.667	-0.667	0.167	0.167	-2.17	-2.17	-1.67	-1.67	-0.833	-0.833

